Phase transitions for frame potentials]{Phase transitions for the minimizers of the $p^{th}$ frame potentials in $\mathbb{R}^2$

Given $N$ points $X=\{x_k\}_{k=1}^N$ on the unit circle in $\mathbb{R}^2$ and a number $0\leq p \leq \infty$ we investigate the minimizers of the functional $\sum_{k, \ell =1}^N |\langle x_k, x_\ell\rangle|^p$. While it is known that each of these minimizers is a spanning set for $\mathbb{R}^2$, less is known about their number as a function of $p$ and $N$ especially for relatively small $p$. In this paper we show that there is unique minimum for this functional for all $p\leq \log 3/\log 2$ and all odd $N\geq 3$. In addition, we present some numerical results suggesting the emergence of a phase transition phenomenon for these minimizers. More specifically, for $N\geq 3$ odd, there exists a sequence of number of points $\log 3/\log 2=p_1< p_2< \cdots < p_N\leq 2$ so that a unique (up to some isometries) minimizer exists on each sub-intervals $(p_k, p_{k+1})$. %In addition we conjecture that $\lim_{k\to \infty}p_{2k+1}=2$.

==> data.dat <==
$p$	             $f_{min}$	       $a$	             $b$	$c$	$d$	$e$	type	der
1.77000000000000	13.000000007058253	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	inf
1.77020000000000	13.000000006147587	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-4.5533266046509665e-06
1.77040000000000	13.00000001175181	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	2.8021114317769747e-05
1.77060000000000	13.000000011746945	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-2.432720691558911e-08
1.77080000000000	13.000000003154843	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-4.296050626351662e-05
1.77100000000000	13.000000005610646	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	1.2279013361650401e-05
1.77120000000000	13.000000005453401	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-7.862244189019616e-07
1.77140000000000	13.00000001466272	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	4.60465976459596e-05
1.77160000000000	13.000000008531577	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-3.0655717964126516e-05
1.77180000000000	13.000000009357425	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	4.129239172812504e-06
1.77200000000000	13.000000005969678	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-1.693873485919726e-05
1.77220000000000	13.000000007195744	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	6.1303317977496975e-06
1.77240000000000	13.00000001630956	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	4.556907740039198e-05
1.77260000000000	13.000000008845833	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-3.731863706946526e-05
1.77280000000000	13.000000002600661	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-3.122585745530049e-05
1.77300000000000	13.00000000365764	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	5.284892523605449e-06
1.77320000000000	13.000000012962179	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	4.6522696806004064e-05
1.77340000000000	13.000000003378485	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-4.7918469192614615e-05
1.77360000000000	13.000000015332127	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	5.97682081604555e-05
1.77380000000000	13.000000010418958	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-2.4565842693394167e-05
1.77400000000000	13.000000014158193	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	1.869617349825809e-05
1.77420000000000	13.000000005494005	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-4.332093794801517e-05
1.77440000000000	13.00000001576323	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	5.134612734992172e-05
1.77460000000000	13.000000006720423	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-4.521403695890101e-05
1.77480000000000	13.000000001029273	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-2.8455753309234247e-05
1.77500000000000	13.000000006298997	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	2.6348621062769042e-05
1.77520000000000	13.00000001056636	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	2.1336816757868824e-05
1.77540000000000	13.000000006904532	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-1.8309140870069194e-05
1.77560000000000	13.000000005032938	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-9.357972174940307e-06
1.77580000000000	13.000000004981207	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-2.5865531938509895e-07
1.77600000000000	13.000000010665875	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	2.8423343678699386e-05
1.77620000000000	13.00000000850676	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-1.079557776506709e-05
1.77640000000000	13.000000008272188	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-1.1728573667825385e-06
1.77660000000000	13.000000010194565	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	9.611884621564208e-06
1.77680000000000	13.000000009360948	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-4.168088096890192e-06
1.77700000000000	13.000000002580254	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-3.390346670073914e-05
1.77720000000000	13.000000009854842	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	3.6372940215305246e-05
1.77740000000000	13.000000010398862	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	2.7200997010340953e-06
1.77760000000000	13.000000005891842	0.000000000000000	0.000000000000000	0.000000000000000	1.57079632679490	1.57079632679490	P	-2.253510267280738e-05
1.77780000000000	12.999687924556785	-1.1215234790861341	0.000000000000000	1.1215234790861341	1.57079632679490	1.57079632679490	Y	-1.5604066752851806
1.77800000000000	12.999233886491105	-1.12135192378235	0.000000000000000	1.12135192378235	1.57079632679490	1.57079632679490	Y	-2.2701903283997296
1.77820000000000	12.998779792587012	-1.1211820528546939	0.000000000000000	1.1211820528546939	1.57079632679490	1.57079632679490	Y	-2.270469520464752
1.77840000000000	12.998325643036392	-1.121012740491422	0.000000000000000	1.121012740491422	1.57079632679490	1.57079632679490	Y	-2.270747753101682
1.77860000000000	12.997871438959095	-1.12084868923831	0.000000000000000	1.12084868923831	1.57079632679490	1.57079632679490	Y	-2.2710203864842184
1.77880000000000	12.997417180168874	-1.12067462576086	0.000000000000000	1.12067462576086	1.57079632679490	1.57079632679490	Y	-2.2712939511040644
1.77900000000000	12.996962867583669	-1.1205231655013281	0.000000000000000	1.1205231655013281	1.57079632679490	1.57079632679490	Y	-2.2715629260263994
1.77920000000000	12.99650850188826	-1.1203460453593945	0.000000000000000	1.1203460453593945	1.57079632679490	1.57079632679490	Y	-2.271828477047572
1.77940000000000	12.99605408280028	-1.1201977065872866	0.000000000000000	1.1201977065872866	1.57079632679490	1.57079632679490	Y	-2.2720954398968742
1.77960000000000	12.995599611458239	-1.1200222349550457	0.000000000000000	1.1200222349550457	1.57079632679490	1.57079632679490	Y	-2.2723567102025672
1.77980000000000	12.99514508846729	-1.11985379663327	0.000000000000000	1.11985379663327	1.57079632679490	1.57079632679490	Y	-2.272614954748315
1.78000000000000	12.994690513438169	-1.1197114896933467	0.000000000000000	1.1197114896933467	1.57079632679490	1.57079632679490	Y	-2.2728751456038427
1.78020000000000	12.994235887851115	-1.11953575090164	0.000000000000000	1.11953575090164	1.57079632679490	1.57079632679490	Y	-2.273127935268599
1.78040000000000	12.993781211442943	-1.1193858084658599	0.000000000000000	1.1193858084658599	1.57079632679490	1.57079632679490	Y	-2.273382040858502
1.78060000000000	12.993326485140464	-1.11922373453231	0.000000000000000	1.11922373453231	1.57079632679490	1.57079632679490	Y	-2.273631512395264
1.78080000000000	12.99287170934805	-1.11906133827566	0.000000000000000	1.11906133827566	1.57079632679490	1.57079632679490	Y	-2.2738789620737894
1.78100000000000	12.992416884524896	-1.118894044262856	0.000000000000000	1.118894044262856	1.57079632679490	1.57079632679490	Y	-2.274124115766691
1.78120000000000	12.99196201097762	-1.1187452224561163	0.000000000000000	1.1187452224561163	1.57079632679490	1.57079632679490	Y	-2.274367736383704
1.78140000000000	12.99150708895691	-1.11858570976055	0.000000000000000	1.11858570976055	1.57079632679490	1.57079632679490	Y	-2.2746101035475155
1.78160000000000	12.991052119252306	-1.1184354539503443	0.000000000000000	1.1184354539503443	1.57079632679490	1.57079632679490	Y	-2.2748485230208733
1.78180000000000	12.990597102351138	-1.118274305298351	0.000000000000000	1.118274305298351	1.57079632679490	1.57079632679490	Y	-2.275084505836384
1.78200000000000	12.990142038433518	-1.11811886619086	0.000000000000000	1.11811886619086	1.57079632679490	1.57079632679490	Y	-2.2753195881011496
1.78220000000000	12.989686928261545	-1.1179515916699385	0.000000000000000	1.1179515916699385	1.57079632679490	1.57079632679490	Y	-2.275550859867332
1.78240000000000	12.98923177216379	-1.1177947313219547	0.000000000000000	1.1177947313219547	1.57079632679490	1.57079632679490	Y	-2.2757804887698914
1.78260000000000	12.988776570488561	-1.1176459800480518	0.000000000000000	1.1176459800480518	1.57079632679490	1.57079632679490	Y	-2.276008376149969
1.78280000000000	12.988321323659875	-1.117485204501534	0.000000000000000	1.117485204501534	1.57079632679490	1.57079632679490	Y	-2.2762341434303957
1.78300000000000	12.987866031948498	-1.1173459361413658	0.000000000000000	1.1173459361413658	1.57079632679490	1.57079632679490	Y	-2.276458556887102
1.78320000000000	12.987410696043995	-1.11719984076816	0.000000000000000	1.11719984076816	1.57079632679490	1.57079632679490	Y	-2.2766795225151193
1.78340000000000	12.98695129043659	-0.8825961066882022	-0.8825961066882022	0.000000000000000	0.8825961066882022	0.8825961066882022	Z	-2.29702803702151
1.78360000000000	12.986487885611007	-0.8826312757887882	-0.8826312757887882	0.000000000000000	0.8826312757887882	0.8826312757887882	Z	-2.317024127913825
1.78380000000000	12.986024499411014	-0.8826605839507328	-0.8826605839507328	0.000000000000000	0.8826605839507328	0.8826605839507328	Z	-2.3169309999640286
1.78400000000000	12.985561131801587	-0.8826919746974089	-0.8826919746974089	0.000000000000000	0.8826919746974089	0.8826919746974089	Z	-2.3168380471363714
1.78420000000000	12.98509778279864	-0.882723102423474	-0.882723102423474	0.000000000000000	0.882723102423474	0.882723102423474	Z	-2.3167450147368096
1.78440000000000	12.98463445250204	-0.882748954911893	-0.882748954911893	0.000000000000000	0.882748954911893	0.882748954911893	Z	-2.3166514830033402
1.78460000000000	12.984171140848826	-0.8827890398064089	-0.8827890398064089	0.000000000000000	0.8827890398064089	0.8827890398064089	Z	-2.316558266066948
1.78480000000000	12.9837078479412	-0.8828186708757375	-0.8828186708757375	0.000000000000000	0.8828186708757375	0.8828186708757375	Z	-2.3164645381259836
1.78500000000000	12.983244573720508	-0.8828463229163535	-0.8828463229163535	0.000000000000000	0.8828463229163535	0.8828463229163535	Z	-2.3163711034615337
1.78520000000000	12.982781318283042	-0.8828799590602516	-0.8828799590602516	0.000000000000000	0.8828799590602516	0.8828799590602516	Z	-2.316277187333326
1.78540000000000	12.982318081614856	-0.8829079496818815	-0.8829079496818815	0.000000000000000	0.8829079496818815	0.8829079496818815	Z	-2.316183340924553
1.78560000000000	12.981854863736018	-0.882939860294447	-0.882939860294447	0.000000000000000	0.882939860294447	0.882939860294447	Z	-2.3160893941922884
1.78580000000000	12.981391664698174	-0.8829698127322185	-0.8829698127322185	0.000000000000000	0.8829698127322185	0.8829698127322185	Z	-2.315995189219577
1.78600000000000	12.98092848449919	-0.8830045839210308	-0.8830045839210308	0.000000000000000	0.8830045839210308	0.8830045839210308	Z	-2.31590099492277
1.78620000000000	12.980465323158736	-0.883034332879298	-0.883034332879298	0.000000000000000	0.883034332879298	0.883034332879298	Z	-2.315806702269085
1.78640000000000	12.98000218071192	-0.8830666175169595	-0.8830666175169595	0.000000000000000	0.8830666175169595	0.8830666175169595	Z	-2.315712234075817
1.78660000000000	12.97953905719937	-0.8830997499706503	-0.8830997499706503	0.000000000000000	0.8830997499706503	0.8830997499706503	Z	-2.3156175627561444
1.78680000000000	12.97907595260567	-0.8831237307714158	-0.8831237307714158	0.000000000000000	0.8831237307714158	0.8831237307714158	Z	-2.3155229684948315
1.78700000000000	12.97861286697001	-0.8831550730566143	-0.8831550730566143	0.000000000000000	0.8831550730566143	0.8831550730566143	Z	-2.3154281783013593
1.78720000000000	12.978149800319319	-0.8831888265086976	-0.8831888265086976	0.000000000000000	0.8831888265086976	0.8831888265086976	Z	-2.3153332534600386
1.78740000000000	12.977686752695249	-0.8832173174302231	-0.8832173174302231	0.000000000000000	0.8832173174302231	0.8832173174302231	Z	-2.31523812034719
1.78760000000000	12.977223724090411	-0.8832491333788841	-0.8832491333788841	0.000000000000000	0.8832491333788841	0.8832491333788841	Z	-2.3151430241877042
1.78780000000000	12.976760714549869	-0.8832813166431288	-0.8832813166431288	0.000000000000000	0.8832813166431288	0.8832813166431288	Z	-2.3150477027125467
1.78800000000000	12.976297724067226	-0.883313655102416	-0.883313655102416	0.000000000000000	0.883313655102416	0.883313655102416	Z	-2.314952413211812
1.78820000000000	12.97583475269011	-0.8833405191840755	-0.8833405191840755	0.000000000000000	0.8833405191840755	0.8833405191840755	Z	-2.3148568855815617
1.78840000000000	12.975371800456813	-0.8833731720455427	-0.8833731720455427	0.000000000000000	0.8833731720455427	0.8833731720455427	Z	-2.314761166486689
1.78860000000000	12.974908867342933	-0.883407814017632	-0.883407814017632	0.000000000000000	0.883407814017632	0.883407814017632	Z	-2.314665569400886
1.78880000000000	12.974445953421265	-0.8834264065828605	-0.8834264065828605	0.000000000000000	0.8834264065828605	0.8834264065828605	Z	-2.314569608339567
1.78900000000000	12.973983058675245	-0.8834638778138029	-0.8834638778138029	0.000000000000000	0.8834638778138029	0.8834638778138029	Z	-2.314473730100885
1.78920000000000	12.973520183127988	-0.8834930666353701	-0.8834930666353701	0.000000000000000	0.8834930666353701	0.8834930666353701	Z	-2.3143777362835456
1.78940000000000	12.973057326873898	-0.8835248626687708	-0.8835248626687708	0.000000000000000	0.8835248626687708	0.8835248626687708	Z	-2.3142812704500972
1.78960000000000	12.972594489805514	-0.8835587025949304	-0.8835587025949304	0.000000000000000	0.8835587025949304	0.8835587025949304	Z	-2.314185341916441
1.78980000000000	12.972131672082643	-0.883583381644014	-0.883583381644014	0.000000000000000	0.883583381644014	0.883583381644014	Z	-2.3140886143571455
1.79000000000000	12.971668873631748	-0.8836140297786346	-0.8836140297786346	0.000000000000000	0.8836140297786346	0.8836140297786346	Z	-2.3139922544770704
1.79000000000000	12.971668873629792	-0.8836200538164793	-0.8836200538164793	0.000000000000000	0.8836200538164793	0.8836200538164793	Z	inf
1.79100000000000	12.969355171827045	-0.883768486973710	-0.883768486973710	0.000000000000000	0.883768486973710	0.883768486973710	Z	-2.3137018027468477
1.79200000000000	12.967041956108037	-0.883923009967216	-0.883923009967216	0.000000000000000	0.883923009967216	0.883923009967216	Z	-2.3132157190077405
1.79300000000000	12.96472922927819	-0.884076424875182	-0.884076424875182	0.000000000000000	0.884076424875182	0.884076424875182	Z	-2.312726829847988
1.79400000000000	12.962416994199302	-0.8842362397472585	-0.8842362397472585	0.000000000000000	0.8842362397472585	0.8842362397472585	Z	-2.312235078887522
1.79500000000000	12.960105253684105	-0.8843869649476441	-0.8843869649476441	0.000000000000000	0.8843869649476441	0.8843869649476441	Z	-2.311740515196702
1.79600000000000	12.9577940105394	-0.8845313333639709	-0.8845313333639709	0.000000000000000	0.8845313333639709	0.8845313333639709	Z	-2.31124314470473
1.79700000000000	12.955483267542629	-0.884690189638420	-0.884690189638420	0.000000000000000	0.884690189638420	0.884690189638420	Z	-2.310742996771508
1.79800000000000	12.953173027539563	-0.8848352644797043	-0.8848352644797043	0.000000000000000	0.8848352644797043	0.8848352644797043	Z	-2.3102400030656414
1.79900000000000	12.950863293184138	-0.8849915825773407	-0.8849915825773407	0.000000000000000	0.8849915825773407	0.8849915825773407	Z	-2.309734355425063
1.80000000000000	12.948554067338364	-0.8851408639716147	-0.8851408639716147	0.000000000000000	0.8851408639716147	0.8851408639716147	Z	-2.3092258457741623
1.80100000000000	12.94624535273791	-0.8852975927465845	-0.8852975927465845	0.000000000000000	0.8852975927465845	0.8852975927465845	Z	-2.308714600454819
1.80200000000000	12.943937152068408	-0.8854430487839051	-0.8854430487839051	0.000000000000000	0.8854430487839051	0.8854430487839051	Z	-2.3082006695014003
1.80300000000000	12.941629468136009	-0.8855943340635442	-0.8855943340635442	0.000000000000000	0.8855943340635442	0.8855943340635442	Z	-2.307683932399028
1.80400000000000	12.939322303618574	-0.8857469123697266	-0.8857469123697266	0.000000000000000	0.8857469123697266	0.8857469123697266	Z	-2.3071645174341433
1.80500000000000	12.93701566123686	-0.8859020906031185	-0.8859020906031185	0.000000000000000	0.8859020906031185	0.8859020906031185	Z	-2.306642381715106
1.80600000000000	12.934709543658268	-0.8860511533929107	-0.8860511533929107	0.000000000000000	0.8860511533929107	0.8860511533929107	Z	-2.306117578590969
1.80700000000000	12.932403953625917	-0.8861965705942909	-0.8861965705942909	0.000000000000000	0.8861965705942909	0.8861965705942909	Z	-2.3055900323518994
1.80800000000000	12.93009889376954	-0.8863460301344029	-0.8863460301344029	0.000000000000000	0.8863460301344029	0.8863460301344029	Z	-2.3050598563771536
1.80900000000000	12.927794366785761	-0.886493925443891	-0.886493925443891	0.000000000000000	0.886493925443891	0.886493925443891	Z	-2.3045269837782865
1.81000000000000	12.92549037532665	-0.8866543854276119	-0.8866543854276119	0.000000000000000	0.8866543854276119	0.8866543854276119	Z	-2.303991459111385
1.81100000000000	12.923186922005549	-0.8867973567189302	-0.8867973567189302	0.000000000000000	0.8867973567189302	0.8867973567189302	Z	-2.303453321101299
1.81200000000000	12.92088400951401	-0.886940284471935	-0.886940284471935	0.000000000000000	0.886940284471935	0.886940284471935	Z	-2.3029124915383203
1.81300000000000	12.918581640416848	-0.8870938993217081	-0.8870938993217081	0.000000000000000	0.8870938993217081	0.8870938993217081	Z	-2.302369097162225
1.81400000000000	12.916279817396878	-0.887238702097736	-0.887238702097736	0.000000000000000	0.887238702097736	0.887238702097736	Z	-2.30182301996936
1.81500000000000	12.91397854298295	-0.8873894526210364	-0.8873894526210364	0.000000000000000	0.8873894526210364	0.8873894526210364	Z	-2.3012744139292756
1.81600000000000	12.911677819808958	-0.8875375758274657	-0.8875375758274657	0.000000000000000	0.8875375758274657	0.8875375758274657	Z	-2.3007231739915124
1.81700000000000	12.909377650459891	-0.8876904219531104	-0.8876904219531104	0.000000000000000	0.8876904219531104	0.8876904219531104	Z	-2.3001693490665476
1.81800000000000	12.907078037535573	-0.887830101975733	-0.887830101975733	0.000000000000000	0.887830101975733	0.887830101975733	Z	-2.299612924317982
1.81900000000000	12.90477898350976	-0.8879837683048761	-0.8879837683048761	0.000000000000000	0.8879837683048761	0.8879837683048761	Z	-2.2990540258141268
1.82000000000000	12.902480491013016	-0.8881352156837858	-0.8881352156837858	0.000000000000000	0.8881352156837858	0.8881352156837858	Z	-2.2984924967432634
1.82100000000000	12.900182562563792	-0.888283960160293	-0.888283960160293	0.000000000000000	0.888283960160293	0.888283960160293	Z	-2.2979284492239715
1.82200000000000	12.897885200700543	-0.888430588159325	-0.888430588159325	0.000000000000000	0.888430588159325	0.888430588159325	Z	-2.2973618632488795
1.82300000000000	12.895588407952236	-0.888576471680778	-0.888576471680778	0.000000000000000	0.888576471680778	0.888576471680778	Z	-2.29679274830755
1.82400000000000	12.8932921868089	-0.8887218112691758	-0.8887218112691758	0.000000000000000	0.8887218112691758	0.8887218112691758	Z	-2.2962211433356843
1.82500000000000	12.890996539795534	-0.888869373718373	-0.888869373718373	0.000000000000000	0.888869373718373	0.888869373718373	Z	-2.295647013365962
1.82600000000000	12.888701469368282	-0.8890161322977408	-0.8890161322977408	0.000000000000000	0.8890161322977408	0.8890161322977408	Z	-2.2950704272514875
1.82700000000000	12.886406978053996	-0.889158132873394	-0.889158132873394	0.000000000000000	0.889158132873394	0.889158132873394	Z	-2.294491314286415
1.82800000000000	12.88411306829777	-0.889310430090807	-0.889310430090807	0.000000000000000	0.889310430090807	0.889310430090807	Z	-2.2939097562255304
1.82900000000000	12.8818197425453	-0.889454386317452	-0.889454386317452	0.000000000000000	0.889454386317452	0.889454386317452	Z	-2.2933257524704627
1.83000000000000	12.879527003291976	-0.8895978901756995	-0.8895978901756995	0.000000000000000	0.8895978901756995	0.8895978901756995	Z	-2.2927392533238153
1.83100000000000	12.877234852932105	-0.889746011010764	-0.889746011010764	0.000000000000000	0.889746011010764	0.889746011010764	Z	-2.2921503598712114
1.83200000000000	12.87494329393342	-0.8898876879354687	-0.8898876879354687	0.000000000000000	0.8898876879354687	0.8898876879354687	Z	-2.291558998684905
1.83300000000000	12.872652328712643	-0.8900352065859214	-0.8900352065859214	0.000000000000000	0.8900352065859214	0.8900352065859214	Z	-2.290965220776794
1.83400000000000	12.87036195966065	-0.8901788792228867	-0.8901788792228867	0.000000000000000	0.8901788792228867	0.8901788792228867	Z	-2.2903690519926125
1.83500000000000	12.86807218919557	-0.8903204950623257	-0.8903204950623257	0.000000000000000	0.8903204950623257	0.8903204950623257	Z	-2.289770465081528
1.83600000000000	12.865783019688694	-0.890469270802859	-0.890469270802859	0.000000000000000	0.890469270802859	0.890469270802859	Z	-2.289169506875154
1.83700000000000	12.863494453558074	-0.8906112806205373	-0.8906112806205373	0.000000000000000	0.8906112806205373	0.8906112806205373	Z	-2.288566130620037
1.83800000000000	12.861206493148913	-0.8907604585455348	-0.8907604585455348	0.000000000000000	0.8907604585455348	0.8907604585455348	Z	-2.28796040916076
1.83900000000000	12.85891914083243	-0.8909030094693007	-0.8909030094693007	0.000000000000000	0.8909030094693007	0.8909030094693007	Z	-2.2873523164828344
1.84000000000000	12.856632398959974	-0.891045965389696	-0.891045965389696	0.000000000000000	0.891045965389696	0.891045965389696	Z	-2.286741872456332
1.84100000000000	12.854346269889486	-0.8911862201861335	-0.8911862201861335	0.000000000000000	0.8911862201861335	0.8911862201861335	Z	-2.286129070487671
1.84200000000000	12.852060755915709	-0.8913365151584105	-0.8913365151584105	0.000000000000000	0.8913365151584105	0.8913365151584105	Z	-2.285513973777597
1.84300000000000	12.849775859400003	-0.891477915155857	-0.891477915155857	0.000000000000000	0.891477915155857	0.891477915155857	Z	-2.2848965157058774
1.84400000000000	12.847491582651294	-0.8916203408821831	-0.8916203408821831	0.000000000000000	0.8916203408821831	0.8916203408821831	Z	-2.2842767487085354
1.84500000000000	12.845207927965122	-0.8917620491868984	-0.8917620491868984	0.000000000000000	0.8917620491868984	0.8917620491868984	Z	-2.28365468617245
1.84600000000000	12.842924897600534	-0.8919078039312931	-0.8919078039312931	0.000000000000000	0.8919078039312931	0.8919078039312931	Z	-2.2830303645872907
1.84700000000000	12.840642493917976	-0.8920432147034749	-0.8920432147034749	0.000000000000000	0.8920432147034749	0.8920432147034749	Z	-2.2824036825588605
1.84800000000000	12.838360719136329	-0.8921892859958007	-0.8921892859958007	0.000000000000000	0.8921892859958007	0.8921892859958007	Z	-2.2817747816465617
1.84900000000000	12.83607957554811	-0.8923338150180876	-0.8923338150180876	0.000000000000000	0.8923338150180876	0.8923338150180876	Z	-2.2811435882188773
1.85000000000000	12.833799065401696	-0.892476326221062	-0.892476326221062	0.000000000000000	0.892476326221062	0.892476326221062	Z	-2.2805101464144717
1.85100000000000	12.831519190943496	-0.8926203304858931	-0.8926203304858931	0.000000000000000	0.8926203304858931	0.8926203304858931	Z	-2.279874458200022
1.85200000000000	12.8292399544281	-0.8927526543269959	-0.8927526543269959	0.000000000000000	0.8927526543269959	0.8927526543269959	Z	-2.279236515395156
1.85300000000000	12.8269613580403	-0.8929006112907985	-0.8929006112907985	0.000000000000000	0.8929006112907985	0.8929006112907985	Z	-2.278596387800287
1.85400000000000	12.824683404055252	-0.8930390852347844	-0.8930390852347844	0.000000000000000	0.8930390852347844	0.8930390852347844	Z	-2.2779539850483426
1.85500000000000	12.822406094643247	-0.8931831499268604	-0.8931831499268604	0.000000000000000	0.8931831499268604	0.8931831499268604	Z	-2.2773094120050197
1.85600000000000	12.820129432006969	-0.893325578768356	-0.893325578768356	0.000000000000000	0.893325578768356	0.893325578768356	Z	-2.2766626362782043
1.85700000000000	12.81785341835239	-0.8934649067857421	-0.8934649067857421	0.000000000000000	0.8934649067857421	0.8934649067857421	Z	-2.27601365457833
1.85800000000000	12.815578055875175	-0.8935976691226717	-0.8935976691226717	0.000000000000000	0.8935976691226717	0.8935976691226717	Z	-2.275362477215127
1.85900000000000	12.813303346708867	-0.8937460429210682	-0.8937460429210682	0.000000000000000	0.8937460429210682	0.8937460429210682	Z	-2.274709166308037
1.86000000000000	12.811029293036258	-0.8938854771638001	-0.8938854771638001	0.000000000000000	0.8938854771638001	0.8938854771638001	Z	-2.2740536726091007
1.86100000000000	12.808755897007504	-0.894024811158455	-0.894024811158455	0.000000000000000	0.894024811158455	0.894024811158455	Z	-2.2733960287537887
1.86200000000000	12.80648316078264	-0.8941618009205944	-0.8941618009205944	0.000000000000000	0.8941618009205944	0.8941618009205944	Z	-2.272736224863537
1.86300000000000	12.804211086485749	-0.894304109514056	-0.894304109514056	0.000000000000000	0.894304109514056	0.894304109514056	Z	-2.2720742968920518
1.86400000000000	12.801939676248864	-0.8944409263405213	-0.8944409263405213	0.000000000000000	0.8944409263405213	0.8944409263405213	Z	-2.271410236884565
1.86500000000000	12.79966893217133	-0.894583525757788	-0.894583525757788	0.000000000000000	0.894583525757788	0.894583525757788	Z	-2.270744077533388
1.86600000000000	12.797398856389147	-0.894719076905078	-0.894719076905078	0.000000000000000	0.894719076905078	0.894719076905078	Z	-2.2700757821831576
1.86700000000000	12.795129450985442	-0.894863453299257	-0.894863453299257	0.000000000000000	0.894863453299257	0.894863453299257	Z	-2.269405403705599
1.86800000000000	12.792860718046022	-0.894996693469734	-0.894996693469734	0.000000000000000	0.894996693469734	0.894996693469734	Z	-2.26873293941995
1.86900000000000	12.790592659662416	-0.8951373277376642	-0.8951373277376642	0.000000000000000	0.8951373277376642	0.8951373277376642	Z	-2.26805838360658
1.87000000000000	12.78832527791171	-0.8952716800078899	-0.8952716800078899	0.000000000000000	0.8952716800078899	0.8952716800078899	Z	-2.267381750705257
1.87100000000000	12.786058574842453	-0.8954114496664587	-0.8954114496664587	0.000000000000000	0.8954114496664587	0.8954114496664587	Z	-2.266703069256942
1.87200000000000	12.783792552519884	-0.8955524777831556	-0.8955524777831556	0.000000000000000	0.8955524777831556	0.8955524777831556	Z	-2.266022322568974
1.87300000000000	12.781527212986735	-0.895685647448854	-0.895685647448854	0.000000000000000	0.895685647448854	0.895685647448854	Z	-2.265339533149807
1.87400000000000	12.779262558286064	-0.895821943810795	-0.895821943810795	0.000000000000000	0.895821943810795	0.895821943810795	Z	-2.264654700670578
1.87500000000000	12.776998590424032	-0.8959619893484552	-0.8959619893484552	0.000000000000000	0.8959619893484552	0.8959619893484552	Z	-2.2639678620317842
1.87600000000000	12.774735311452698	-0.8961010764114142	-0.8961010764114142	0.000000000000000	0.8961010764114142	0.8961010764114142	Z	-2.2632789713344086
1.87700000000000	12.772472723338884	-0.896241191129858	-0.896241191129858	0.000000000000000	0.896241191129858	0.896241191129858	Z	-2.262588113813382
1.87800000000000	12.770210828125741	-0.8963751837926139	-0.8963751837926139	0.000000000000000	0.8963751837926139	0.8963751837926139	Z	-2.2618952131437102
1.87900000000000	12.767949627793687	-0.8965093456611962	-0.8965093456611962	0.000000000000000	0.8965093456611962	0.8965093456611962	Z	-2.26120033205365
1.88000000000000	12.76568912431655	-0.896647836215229	-0.896647836215229	0.000000000000000	0.896647836215229	0.896647836215229	Z	-2.2605034771372705
1.88100000000000	12.763429319677646	-0.8967847070588228	-0.8967847070588228	0.000000000000000	0.8967847070588228	0.8967847070588228	Z	-2.259804638903265
1.88200000000000	12.761170215841208	-0.8969212699237838	-0.8969212699237838	0.000000000000000	0.8969212699237838	0.8969212699237838	Z	-2.2591038364388183
1.88300000000000	12.758911814777752	-0.8970573102557098	-0.8970573102557098	0.000000000000000	0.8970573102557098	0.8970573102557098	Z	-2.258401063455398
1.88400000000000	12.756654118422665	-0.8971883572564048	-0.8971883572564048	0.000000000000000	0.8971883572564048	0.8971883572564048	Z	-2.257696355087795
1.88500000000000	12.754397128706817	-0.8973259603198245	-0.8973259603198245	0.000000000000000	0.8973259603198245	0.8973259603198245	Z	-2.2569897158477263
1.88600000000000	12.752140847573052	-0.8974623126084484	-0.8974623126084484	0.000000000000000	0.8974623126084484	0.8974623126084484	Z	-2.2562811337645527
1.88700000000000	12.74988527695668	-0.8975984089963205	-0.8975984089963205	0.000000000000000	0.8975984089963205	0.8975984089963205	Z	-2.2555706163715747
1.88800000000000	12.747630418769337	-0.8977341974893852	-0.8977341974893852	0.000000000000000	0.8977341974893852	0.8977341974893852	Z	-2.2548581873443037
1.88900000000000	12.745376274891097	-0.897868815708811	-0.897868815708811	0.000000000000000	0.897868815708811	0.897868815708811	Z	-2.2541438782394927
1.89000000000000	12.743122847259173	-0.8979990752763967	-0.8979990752763967	0.000000000000000	0.8979990752763967	0.8979990752763967	Z	-2.2534276319244024
1.89100000000000	12.740870137745036	-0.898138065903629	-0.898138065903629	0.000000000000000	0.898138065903629	0.898138065903629	Z	-2.252709514136445
1.89200000000000	12.738618148226081	-0.8982719764753269	-0.8982719764753269	0.000000000000000	0.8982719764753269	0.8982719764753269	Z	-2.2519895189552477
1.89300000000000	12.736366880570827	-0.8983995110005232	-0.8983995110005232	0.000000000000000	0.8983995110005232	0.8983995110005232	Z	-2.2512676552534896
1.89400000000000	12.734116336648228	-0.898538914870911	-0.898538914870911	0.000000000000000	0.898538914870911	0.898538914870911	Z	-2.2505439225997383
1.89500000000000	12.731866518326829	-0.898673958480319	-0.898673958480319	0.000000000000000	0.898673958480319	0.898673958480319	Z	-2.2498183213987812
1.89600000000000	12.729617427456379	-0.8988068489599975	-0.8988068489599975	0.000000000000000	0.8988068489599975	0.8988068489599975	Z	-2.2490908704500248
1.89700000000000	12.727369065845807	-0.8989380608531772	-0.8989380608531772	0.000000000000000	0.8989380608531772	0.8989380608531772	Z	-2.2483616105721507
1.89800000000000	12.725121435356142	-0.8990704064273074	-0.8990704064273074	0.000000000000000	0.8990704064273074	0.8990704064273074	Z	-2.2476304896648345
1.89900000000000	12.722874537801268	-0.8992042527965092	-0.8992042527965092	0.000000000000000	0.8992042527965092	0.8992042527965092	Z	-2.2468975548741428
1.90000000000000	12.720628374987548	-0.8993381190423831	-0.8993381190423831	0.000000000000000	0.8993381190423831	0.8993381190423831	Z	-2.246162813719613
1.90100000000000	12.718382948739565	-0.899466408889222	-0.899466408889222	0.000000000000000	0.899466408889222	0.899466408889222	Z	-2.245426247982711
1.90200000000000	12.716138260841063	-0.899598786928614	-0.899598786928614	0.000000000000000	0.899598786928614	0.899598786928614	Z	-2.244687898502099
1.90300000000000	12.713894313084534	-0.8997359817319075	-0.8997359817319075	0.000000000000000	0.8997359817319075	0.8997359817319075	Z	-2.243947756529001
1.90400000000000	12.711651107257785	-0.899863836745928	-0.899863836745928	0.000000000000000	0.899863836745928	0.899863836745928	Z	-2.243205826749664
1.90500000000000	12.70940864512916	-0.8999994019277382	-0.8999994019277382	0.000000000000000	0.8999994019277382	0.8999994019277382	Z	-2.242462128623861
1.90600000000000	12.707166928474242	-0.900132070313688	-0.900132070313688	0.000000000000000	0.900132070313688	0.900132070313688	Z	-2.2417166549184824
1.90700000000000	12.704925959031375	-0.900261813215640	-0.900261813215640	0.000000000000000	0.900261813215640	0.900261813215640	Z	-2.2409694428675286
1.90800000000000	12.702685738575633	-0.900393436796657	-0.900393436796657	0.000000000000000	0.900393436796657	0.900393436796657	Z	-2.2402204557414844
1.90900000000000	12.700446268823951	-0.9005247156136171	-0.9005247156136171	0.000000000000000	0.9005247156136171	0.9005247156136171	Z	-2.239469751682071
1.91000000000000	12.69820755153367	-0.9006543811889838	-0.9006543811889838	0.000000000000000	0.9006543811889838	0.9006543811889838	Z	-2.238717290280936
1.91100000000000	12.695969588406522	-0.9007887041414628	-0.9007887041414628	0.000000000000000	0.9007887041414628	0.9007887041414628	Z	-2.237963127148495
1.91200000000000	12.693732381180016	-0.900915678276593	-0.900915678276593	0.000000000000000	0.900915678276593	0.900915678276593	Z	-2.23720722650558
1.91300000000000	12.691495931568005	-0.9010413890803919	-0.9010413890803919	0.000000000000000	0.9010413890803919	0.9010413890803919	Z	-2.236449612011276
1.91400000000000	12.689260241238774	-0.901174220751148	-0.901174220751148	0.000000000000000	0.901174220751148	0.901174220751148	Z	-2.235690329231123
1.91500000000000	12.687025311927258	-0.9013036833845636	-0.9013036833845636	0.000000000000000	0.9013036833845636	0.9013036833845636	Z	-2.234929311516004
1.91600000000000	12.684791145291438	-0.9014347353110461	-0.9014347353110461	0.000000000000000	0.9014347353110461	0.9014347353110461	Z	-2.2341666358196806
1.91700000000000	12.68255774302455	-0.9015680375056982	-0.9015680375056982	0.000000000000000	0.9015680375056982	0.9015680375056982	Z	-2.2334022668883677
1.91800000000000	12.680325106804311	-0.901699367006267	-0.901699367006267	0.000000000000000	0.901699367006267	0.901699367006267	Z	-2.23263622023875
1.91900000000000	12.678093238270165	-0.9018257186040182	-0.9018257186040182	0.000000000000000	0.9018257186040182	0.9018257186040182	Z	-2.2318685341457813
1.92000000000000	12.675862139094392	-0.9019554882579137	-0.9019554882579137	0.000000000000000	0.9019554882579137	0.9019554882579137	Z	-2.231099175773711
1.92100000000000	12.673631810930644	-0.9020870010820184	-0.9020870010820184	0.000000000000000	0.9020870010820184	0.9020870010820184	Z	-2.230328163747436
1.92200000000000	12.671402255395241	-0.9022128169977363	-0.9022128169977363	0.000000000000000	0.9022128169977363	0.9022128169977363	Z	-2.229555535402629
1.92300000000000	12.66917347414255	-0.9023449211803953	-0.9023449211803953	0.000000000000000	0.9023449211803953	0.9023449211803953	Z	-2.228781252691298
1.92400000000000	12.66694546878788	-0.9024674407484272	-0.9024674407484272	0.000000000000000	0.9024674407484272	0.9024674407484272	Z	-2.228005354670405
1.92500000000000	12.664718240953064	-0.902593690162277	-0.902593690162277	0.000000000000000	0.902593690162277	0.902593690162277	Z	-2.227227834815188
1.92600000000000	12.662491792234725	-0.9027285165169374	-0.9027285165169374	0.000000000000000	0.9027285165169374	0.9027285165169374	Z	-2.2264487183394586
1.92700000000000	12.66026612424804	-0.9028558858612747	-0.9028558858612747	0.000000000000000	0.9028558858612747	0.9028558858612747	Z	-2.225667986685415
1.92800000000000	12.658041238586616	-0.9029822600204126	-0.9029822600204126	0.000000000000000	0.9029822600204126	0.9029822600204126	Z	-2.22488566142356
1.92900000000000	12.65581713683224	-0.9031103963829548	-0.9031103963829548	0.000000000000000	0.9031103963829548	0.9031103963829548	Z	-2.224101754375347
1.93000000000000	12.653593820562536	-0.9032352001330537	-0.9032352001330537	0.000000000000000	0.9032352001330537	0.9032352001330537	Z	-2.2233162697047564
1.93100000000000	12.6513712913583	-0.9033653866057543	-0.9033653866057543	0.000000000000000	0.9033653866057543	0.9033653866057543	Z	-2.222529204235464
1.93200000000000	12.64914955077433	-0.9034890334090347	-0.9034890334090347	0.000000000000000	0.9034890334090347	0.9034890334090347	Z	-2.221740583969978
1.93300000000000	12.646928600371226	-0.9036155836573425	-0.9036155836573425	0.000000000000000	0.9036155836573425	0.9036155836573425	Z	-2.2209504031047445
1.93400000000000	12.644708441693572	-0.903746780464956	-0.903746780464956	0.000000000000000	0.903746780464956	0.903746780464956	Z	-2.2201586776538167
1.93500000000000	12.642489076297078	-0.903872189211187	-0.903872189211187	0.000000000000000	0.903872189211187	0.903872189211187	Z	-2.2193653964934517
1.93600000000000	12.640270505702613	-0.9039996230081762	-0.9039996230081762	0.000000000000000	0.9039996230081762	0.9039996230081762	Z	-2.218570594465308
1.93700000000000	12.638052731440272	-0.9041255085487014	-0.9041255085487014	0.000000000000000	0.9041255085487014	0.9041255085487014	Z	-2.2177742623410173
1.93800000000000	12.635835755036723	-0.9042503388243683	-0.9042503388243683	0.000000000000000	0.9042503388243683	0.9042503388243683	Z	-2.2169764035491424
1.93900000000000	12.633619578001523	-0.904374554553153	-0.904374554553153	0.000000000000000	0.904374554553153	0.904374554553153	Z	-2.216177035199359
1.94000000000000	12.631404201828614	-0.9045034447907044	-0.9045034447907044	0.000000000000000	0.9045034447907044	0.9045034447907044	Z	-2.2153761729095884
1.94100000000000	12.629189628033618	-0.904628473575234	-0.904628473575234	0.000000000000000	0.904628473575234	0.904628473575234	Z	-2.214573794995652
1.94200000000000	12.626975858096444	-0.904753357317298	-0.904753357317298	0.000000000000000	0.904753357317298	0.904753357317298	Z	-2.213769937174947
1.94300000000000	12.624762893510718	-0.904874644799584	-0.904874644799584	0.000000000000000	0.904874644799584	0.904874644799584	Z	-2.2129645857249267
1.94400000000000	12.622550735742827	-0.905004678391144	-0.905004678391144	0.000000000000000	0.905004678391144	0.905004678391144	Z	-2.2121577678915423
1.94500000000000	12.620339386262799	-0.9051242811520306	-0.9051242811520306	0.000000000000000	0.9051242811520306	0.9051242811520306	Z	-2.2113494800277436
1.94600000000000	12.618128846537909	-0.905253571116421	-0.905253571116421	0.000000000000000	0.905253571116421	0.905253571116421	Z	-2.2105397248906247
1.94700000000000	12.615919118022918	-0.9053760687672128	-0.9053760687672128	0.000000000000000	0.9053760687672128	0.9053760687672128	Z	-2.20972851499088
1.94800000000000	12.61371020216531	-0.9054977309870844	-0.9054977309870844	0.000000000000000	0.9054977309870844	0.9054977309870844	Z	-2.208915857608206
1.94900000000000	12.61150210040335	-0.9056236533307642	-0.9056236533307642	0.000000000000000	0.9056236533307642	0.9056236533307642	Z	-2.2081017619599326
1.95000000000000	12.60929481417771	-0.9057495308069083	-0.9057495308069083	0.000000000000000	0.9057495308069083	0.9057495308069083	Z	-2.207286225639281
1.95100000000000	12.607088344903493	-0.9058689041351904	-0.9058689041351904	0.000000000000000	0.9058689041351904	0.9058689041351904	Z	-2.2064692742167242
1.95200000000000	12.604882694005603	-0.9059976002786723	-0.9059976002786723	0.000000000000000	0.9059976002786723	0.9059976002786723	Z	-2.2056508978905085
1.95300000000000	12.60267786290612	-0.9061173775860034	-0.9061173775860034	0.000000000000000	0.9061173775860034	0.9061173775860034	Z	-2.2048310994830818
1.95400000000000	12.600473853001258	-0.906240494468944	-0.906240494468944	0.000000000000000	0.906240494468944	0.906240494468944	Z	-2.2040099048619353
1.95500000000000	12.598270665687101	-0.9063658922396454	-0.9063658922396454	0.000000000000000	0.9063658922396454	0.9063658922396454	Z	-2.2031873141565606
1.95600000000000	12.596068302364646	-0.9064897322267481	-0.9064897322267481	0.000000000000000	0.9064897322267481	0.9064897322267481	Z	-2.202363322455512
1.95700000000000	12.593866764419776	-0.9066102431472973	-0.9066102431472973	0.000000000000000	0.9066102431472973	0.9066102431472973	Z	-2.201537944870078
1.95800000000000	12.591666053218614	-0.906735884508032	-0.906735884508032	0.000000000000000	0.906735884508032	0.906735884508032	Z	-2.200711201162407
1.95900000000000	12.589466170146245	-0.906853081469392	-0.906853081469392	0.000000000000000	0.906853081469392	0.906853081469392	Z	-2.1998830723679346
1.96000000000000	12.587267116560408	-0.9069801900819399	-0.9069801900819399	0.000000000000000	0.9069801900819399	0.9069801900819399	Z	-2.199053585837405
1.96100000000000	12.585068893817269	-0.907098170312356	-0.907098170312356	0.000000000000000	0.907098170312356	0.907098170312356	Z	-2.1982227431391648
1.96200000000000	12.582871503271218	-0.907226213910875	-0.907226213910875	0.000000000000000	0.907226213910875	0.907226213910875	Z	-2.197390546051523
1.96300000000000	12.580674946271596	-0.9073407804034956	-0.9073407804034956	0.000000000000000	0.9073407804034956	0.9073407804034956	Z	-2.1965569996209338
1.96400000000000	12.578479224142763	-0.9074676548981642	-0.9074676548981642	0.000000000000000	0.9074676548981642	0.9074676548981642	Z	-2.195722128833808
1.96500000000000	12.57628433822757	-0.9075882165330168	-0.9075882165330168	0.000000000000000	0.9075882165330168	0.9075882165330168	Z	-2.1948859151927667
1.96600000000000	12.574090289844065	-0.9077099443183174	-0.9077099443183174	0.000000000000000	0.9077099443183174	0.9077099443183174	Z	-2.194048383504807
1.96700000000000	12.571897080310707	-0.9078323839710531	-0.9078323839710531	0.000000000000000	0.9078323839710531	0.9078323839710531	Z	-2.1932095333576416
1.96800000000000	12.569704710940572	-0.9079516922864295	-0.9079516922864295	0.000000000000000	0.9079516922864295	0.9079516922864295	Z	-2.19236937013558
1.96900000000000	12.567513183038631	-0.908065976542315	-0.908065976542315	0.000000000000000	0.908065976542315	0.908065976542315	Z	-2.1915279019404146
1.97000000000000	12.565322497895373	-0.9081941686685083	-0.9081941686685083	0.000000000000000	0.9081941686685083	0.9081941686685083	Z	-2.1906851432585053
1.97100000000000	12.56313265680927	-0.908310827866571	-0.908310827866571	0.000000000000000	0.908310827866571	0.908310827866571	Z	-2.1898410861031827
1.97200000000000	12.560943661061385	-0.908434806457038	-0.908434806457038	0.000000000000000	0.908434806457038	0.908434806457038	Z	-2.188995747884689
1.97300000000000	12.558755511930887	-0.9085565905991987	-0.9085565905991987	0.000000000000000	0.9085565905991987	0.9085565905991987	Z	-2.188149130498229
1.97400000000000	12.556568210685171	-0.9086733608669495	-0.9086733608669495	0.000000000000000	0.9086733608669495	0.9086733608669495	Z	-2.1873012457158856
1.97500000000000	12.554381758595992	-0.9087887173308689	-0.9087887173308689	0.000000000000000	0.9087887173308689	0.9087887173308689	Z	-2.186452089178314
1.97600000000000	12.552196156915297	-0.9089133846030963	-0.9089133846030963	0.000000000000000	0.9089133846030963	0.9089133846030963	Z	-2.185601680695611
1.97700000000000	12.550011406898523	-0.9090346482883089	-0.9090346482883089	0.000000000000000	0.9090346482883089	0.9090346482883089	Z	-2.1847500167735174
1.97800000000000	12.547827509793262	-0.9091549381214681	-0.9091549381214681	0.000000000000000	0.9091549381214681	0.9091549381214681	Z	-2.183897105261919
1.97900000000000	12.545644466832302	-0.909265952287881	-0.909265952287881	0.000000000000000	0.909265952287881	0.909265952287881	Z	-2.1830429609594804
1.98000000000000	12.543462279251639	-0.9093879604138477	-0.9093879604138477	0.000000000000000	0.9093879604138477	0.9093879604138477	Z	-2.182187580663593
1.98100000000000	12.541280948278478	-0.9095072753333868	-0.9095072753333868	0.000000000000000	0.9095072753333868	0.9095072753333868	Z	-2.181330973159956
1.98200000000000	12.539100475130633	-0.9096256074398112	-0.9096256074398112	0.000000000000000	0.9096256074398112	0.9096256074398112	Z	-2.180473147845659
1.98300000000000	12.53692086102393	-0.9097452782392589	-0.9097452782392589	0.000000000000000	0.9097452782392589	0.9097452782392589	Z	-2.1796141067029544
1.98400000000000	12.53474210716359	-0.9098633297486884	-0.9098633297486884	0.000000000000000	0.9098633297486884	0.9098633297486884	Z	-2.1787538603404055
1.98500000000000	12.53256421475212	-0.9099803131465591	-0.9099803131465591	0.000000000000000	0.9099803131465591	0.9099803131465591	Z	-2.1778924114685743
1.98600000000000	12.530387184982562	-0.9100988725048706	-0.9100988725048706	0.000000000000000	0.9100988725048706	0.9100988725048706	Z	-2.1770297695591534
1.98700000000000	12.528211019045461	-0.9102157325847435	-0.9102157325847435	0.000000000000000	0.9102157325847435	0.9102157325847435	Z	-2.176165937100661
1.98800000000000	12.526035718121145	-0.9103377987718422	-0.9103377987718422	0.000000000000000	0.9103377987718422	0.9103377987718422	Z	-2.1753009243161876
1.98900000000000	12.523861283386791	-0.9104543726879668	-0.9104543726879668	0.000000000000000	0.9104543726879668	0.9104543726879668	Z	-2.174434734353282
1.99000000000000	12.521687716011828	-0.9105724744122305	-0.9105724744122305	0.000000000000000	0.9105724744122305	0.9105724744122305	Z	-2.17356737496412
1.99100000000000	12.51951501716033	-0.910689959667492	-0.910689959667492	0.000000000000000	0.910689959667492	0.910689959667492	Z	-2.1726988514971577
1.99200000000000	12.51734318798828	-0.910803268317298	-0.910803268317298	0.000000000000000	0.910803268317298	0.910803268317298	Z	-2.1718291720509604
1.99300000000000	12.515172229648975	-0.9109212136962297	-0.9109212136962297	0.000000000000000	0.9109212136962297	0.9109212136962297	Z	-2.17095833930412
1.99400000000000	12.5130021432863	-0.9110387417415599	-0.9110387417415599	0.000000000000000	0.9110387417415599	0.9110387417415599	Z	-2.1700863626750335
1.99500000000000	12.510832930040163	-0.911155648342437	-0.911155648342437	0.000000000000000	0.911155648342437	0.911155648342437	Z	-2.1692132461372595
1.99600000000000	12.508664591043154	-0.9112703650629679	-0.9112703650629679	0.000000000000000	0.9112703650629679	0.9112703650629679	Z	-2.1683389970095392
1.99700000000000	12.506497127422474	-0.9113894303617771	-0.9113894303617771	0.000000000000000	0.9113894303617771	0.9113894303617771	Z	-2.1674636206794125
1.99800000000000	12.50433054029956	-0.911503722610389	-0.911503722610389	0.000000000000000	0.911503722610389	0.911503722610389	Z	-2.166587122914859
1.99900000000000	12.502164830789035	-0.9116193822452807	-0.9116193822452807	0.000000000000000	0.9116193822452807	0.9116193822452807	Z	-2.1657095105245068
2.00000000000000	12.500000000000009	0.000000000000000	0.7978428609942364	1.5956857219884728	2.393528582982709	3.1913714439769456	E	-2.1648307890258676
2.00100000000000	12.497492257221069	0.000000000000000	0.6283197675912437	1.2566395351824875	1.8849593027737312	2.513279070364975	E	-2.507742778940446
2.00200000000000	12.494986123758833	0.000000000000000	0.6283198695673708	1.2566397391347417	1.8849596087021125	2.5132794782694834	E	-2.506133462235659
2.00300000000000	12.4924815980077	0.000000000000000	0.6283196415545143	1.2566392831090285	1.8849589246635428	2.513278566218057	E	-2.504525751132521
2.00400000000000	12.489978678361567	0.000000000000000	0.6283184838667284	1.2566369677334568	1.8849554516001852	2.5132739354669136	E	-2.502919646133526
2.00500000000000	12.487477363219876	0.000000000000000	0.6283236945962352	1.2566473891924703	1.8849710837887055	2.5132947783849406	E	-2.501315141691327
2.00600000000000	12.484977650981136	0.000000000000000	0.6283158130657265	1.256631626131453	1.8849474391971794	2.513263252262906	E	-2.4997122387396242
2.00700000000000	12.482479540047045	0.000000000000000	0.6283228698677314	1.256645739735463	1.8849686096031943	2.513291479470926	E	-2.498110934090523
2.00800000000000	12.479983028819651	0.000000000000000	0.6283142941873526	1.2566285883747053	1.8849428825620578	2.5132571767494105	E	-2.496511227393858
2.00900000000000	12.477488115705395	0.000000000000000	0.6283155212957171	1.2566310425914342	1.8849465638871514	2.5132620851828684	E	-2.494913114256922
2.01000000000000	12.47499479910874	0.000000000000000	0.6283122302592524	1.2566244605185048	1.8849366907777574	2.5132489210370097	E	-2.493316596654357
2.01100000000000	12.472503077439894	0.000000000000000	0.6283085813527123	1.2566171627054246	1.8849257440581368	2.513234325410849	E	-2.4917216688456483
2.01200000000000	12.47001294910623	0.000000000000000	0.6283225166284456	1.2566450332568913	1.8849675498853369	2.5132900665137825	E	-2.4901283336638516
2.01300000000000	12.467524412525155	0.000000000000000	0.6283082097495432	1.2566164194990863	1.8849246292486295	2.5132328389981726	E	-2.488536581076336
2.01400000000000	12.46503746610329	0.000000000000000	0.6283226279941813	1.2566452559883625	1.8849678839825437	2.513290511976725	E	-2.486946421864918
2.01500000000000	12.462552108261779	0.000000000000000	0.6283181136880658	1.2566362273761316	1.8849543410641973	2.513272454752263	E	-2.48535784151033
2.01600000000000	12.460068337419715	0.000000000000000	0.6283183815689277	1.2566367631378554	1.8849551447067832	2.513273526275711	E	-2.483770842064022
2.01700000000000	12.457586151988327	0.000000000000000	0.6283170211407629	1.2566340422815259	1.8849510634222888	2.5132680845630517	E	-2.482185431388391
2.01800000000000	12.455105550400248	0.000000000000000	0.6283230741833374	1.2566461483666749	1.8849692225500123	2.5132922967333498	E	-2.4806015880794408
2.01900000000000	12.452626531066857	0.000000000000000	0.628327716370817	1.256655432741634	1.884983149112451	2.513310865483268	E	-2.4790193333901804
2.02000000000000	12.450149092414707	0.000000000000000	0.628313401824118	1.256626803648236	1.884940205472354	2.513253607296472	E	-2.477438652150272
2.02100000000000	12.447673232878753	0.000000000000000	0.6283293882211145	1.256658776442229	1.8849881646633435	2.513317552884458	E	-2.4758595359542452
2.02200000000000	12.445198950875412	0.000000000000000	0.6283188350927658	1.2566376701855315	1.8849565052782973	2.513275340371063	E	-2.474282003341261
2.02300000000000	12.442726244841005	0.000000000000000	0.6283186023180997	1.2566372046361993	1.884955806954299	2.5132744092723986	E	-2.472706034406143
2.02400000000000	12.440255113215345	0.000000000000000	0.6283208316114379	1.2566416632228758	1.8849624948343138	2.5132833264457517	E	-2.471131625659867
2.02500000000000	12.43778555441659	0.000000000000000	0.6283187348448922	1.2566374696897844	1.8849562045346766	2.513274939379569	E	-2.469558798754706
2.02600000000000	12.435317566883509	0.000000000000000	0.6283216306331472	1.2566432612662943	1.8849648918994415	2.5132865225325887	E	-2.467987533082466
2.02700000000000	12.432851149060593	0.000000000000000	0.6283233488276505	1.256646697655301	1.8849700464829515	2.513293395310602	E	-2.466417822915077
2.02800000000000	12.430386299387845	0.000000000000000	0.6283241980125452	1.2566483960250905	1.8849725940376358	2.513296792050181	E	-2.464849672748231
2.02900000000000	12.427923016287817	0.000000000000000	0.6283198347581385	1.256639669516277	1.8849595042744154	2.513279339032554	E	-2.463283100027796
2.03000000000000	12.425461298225466	0.000000000000000	0.6283112300075961	1.2566224600151923	1.8849336900227884	2.5132449200303846	E	-2.4617180623514527
2.03100000000000	12.423001143637155	0.000000000000000	0.6283098601519108	1.2566197203038216	1.8849295804557324	2.5132394406076433	E	-2.460154588310348
2.03200000000000	12.420542550960501	0.000000000000000	0.6283127565563339	1.2566255131126678	1.8849382696690018	2.5132510262253356	E	-2.4585926766536526
2.03300000000000	12.41808551865013	0.000000000000000	0.6283146229480554	1.2566292458961108	1.8849438688441662	2.5132584917922216	E	-2.4570323103712473
2.03400000000000	12.415630045166504	0.000000000000000	0.6283174663487343	1.2566349326974686	1.884952399046203	2.5132698653949372	E	-2.455473483627117
2.03500000000000	12.413176128937677	0.000000000000000	0.6283256238055019	1.2566512476110039	1.8849768714165058	2.5133024952220078	E	-2.4539162288262495
2.03600000000000	12.410723768429246	0.000000000000000	0.6283260912657536	1.2566521825315071	1.8849782737972607	2.5133043650630142	E	-2.452360508430388
2.03700000000000	12.40827296209866	0.000000000000000	0.6283151019404274	1.2566302038808548	1.8849453058212822	2.5132604077617096	E	-2.4508063305861896
2.03800000000000	12.405823708409066	0.000000000000000	0.6283332970187165	1.256666594037433	1.8849998910561496	2.513333188074866	E	-2.4492536895944137
2.03900000000000	12.403376005783525	0.000000000000000	0.6283202250513384	1.2566404501026769	1.8849606751540153	2.5132809002053538	E	-2.447702625541019
2.04000000000000	12.40092985273311	0.000000000000000	0.6283252069003016	1.2566504138006032	1.8849756207009047	2.5133008276012063	E	-2.446153050414338
2.04100000000000	12.398485247672966	0.000000000000000	0.6283134870603688	1.2566269741207376	1.8849404611811065	2.5132539482414753	E	-2.4446050601450358
2.04200000000000	12.396042189100466	0.000000000000000	0.6283238800287387	1.2566477600574775	1.8849716400862162	2.513295520114955	E	-2.4430585724995373
2.04300000000000	12.393600675456312	0.000000000000000	0.6283166545524888	1.2566333091049775	1.8849499636574663	2.513266618209955	E	-2.441513644153199
2.04400000000000	12.391160705229455	0.000000000000000	0.6283219812206733	1.2566439624413466	1.8849659436620199	2.513287924882693	E	-2.4399702268580925
2.04500000000000	12.388722276876592	0.000000000000000	0.6283134751857284	1.2566269503714569	1.8849404255571853	2.5132539007429138	E	-2.4384283528625006
2.04600000000000	12.386285388870924	0.000000000000000	0.6283116382659408	1.2566232765318817	1.8849349147978225	2.5132465530637633	E	-2.4368880056687043
2.04700000000000	12.383850039673002	0.000000000000000	0.6283187858237919	1.2566375716475837	1.8849563574713755	2.5132751432951674	E	-2.4353491979215076
2.04800000000000	12.381416227777216	0.000000000000000	0.6283269157614623	1.2566538315229245	1.884980747284387	2.513307663045849	E	-2.4338118957863326
2.04900000000000	12.378983951644857	0.000000000000000	0.6283255079976333	1.2566510159952666	1.8849765239929	2.5133020319905333	E	-2.432276132358792
2.05000000000000	12.3765532097492	0.000000000000000	0.6283163933319473	1.2566327866638947	1.884949179995842	2.5132655733277893	E	-2.430741895656664
2.05100000000000	12.374124000597199	0.000000000000000	0.6283112640461481	1.2566225280922962	1.8849337921384444	2.5132450561845925	E	-2.429209152000921
2.05200000000000	12.371696322643576	0.000000000000000	0.6283087512087016	1.256617502417403	1.8849262536261047	2.513235004834806	E	-2.4276779536232427
2.05300000000000	12.369270174371334	0.000000000000000	0.6283163829258402	1.2566327658516805	1.8849491487775207	2.513265531703361	E	-2.4261482722425685
2.05400000000000	12.366845554267163	0.000000000000000	0.6283177551445729	1.2566355102891458	1.8849532654337187	2.5132710205782915	E	-2.4246201041704833
2.05500000000000	12.364422460832499	0.000000000000000	0.6283213836524187	1.2566427673048375	1.8849641509572561	2.513285534609675	E	-2.423093434663927
2.05600000000000	12.362000892538777	0.000000000000000	0.6283217218029369	1.2566434436058738	1.8849651654088107	2.5132868872117475	E	-2.421568293721688
2.05700000000000	12.359580847891449	0.000000000000000	0.6283178942924152	1.2566357885848305	1.8849536828772457	2.513271577169661	E	-2.420044647328634
2.05800000000000	12.357162325349634	0.000000000000000	0.6283294736293056	1.2566589472586112	1.8849884208879168	2.5133178945172223	E	-2.4185225418150047
2.05900000000000	12.35474532343658	0.000000000000000	0.6283284366980949	1.2566568733961898	1.8849853100942848	2.5133137467923796	E	-2.4170019130532436
2.06000000000000	12.352329840653901	0.000000000000000	0.6283114405364792	1.2566228810729585	1.8849343216094376	2.513245762145917	E	-2.4154827826790455
2.06100000000000	12.349915875447413	0.000000000000000	0.6283152381963252	1.2566304763926504	1.8849457145889756	2.5132609527853007	E	-2.4139652064881107
2.06200000000000	12.347503426356266	0.000000000000000	0.6283200773266456	1.2566401546532913	1.884960231979937	2.5132803093065825	E	-2.4124490911481713
2.06300000000000	12.345092491891268	0.000000000000000	0.6283159796192952	1.2566319592385904	1.8849479388578856	2.513263918477181	E	-2.410934464996378
2.06400000000000	12.342683070522106	0.000000000000000	0.6283122282293014	1.2566244564586029	1.8849366846879043	2.5132489129172058	E	-2.409421369162156
2.06500000000000	12.340275160766781	0.000000000000000	0.6283208116119234	1.2566416232238469	1.8849624348357703	2.5132832464476937	E	-2.4079097553253868
2.06600000000000	12.337868761144001	0.000000000000000	0.6283073348578629	1.2566146697157259	1.8849220045735888	2.5132293394314518	E	-2.406399622780152
2.06700000000000	12.335463870119744	0.000000000000000	0.6283235714005095	1.256647142801019	1.8849707142015286	2.513294285602038	E	-2.4048910242565356
2.06800000000000	12.333060486246787	0.000000000000000	0.6283326003471853	1.2566652006943706	1.884997801041556	2.513330401388741	E	-2.403383872957841
2.06900000000000	12.330658607988891	0.000000000000000	0.6283246089076291	1.2566492178152582	1.8849738267228873	2.5132984356305164	E	-2.4018782578958824
2.07000000000000	12.328258233901678	0.000000000000000	0.6283176643711119	1.2566353287422238	1.8849529931133358	2.5132706574844477	E	-2.400374087212762
2.07100000000000	12.325859362504215	0.000000000000000	0.628315385322429	1.256630770644858	1.884946155967287	2.513261541289716	E	-2.398871397463063
2.07200000000000	12.323461992263631	0.000000000000000	0.6283199905706227	1.2566399811412454	1.8849599717118681	2.513279962282491	E	-2.3973702405835495
2.07300000000000	12.321066121703476	0.000000000000000	0.628317593246013	1.256635186492026	1.884952779738039	2.513270372984052	E	-2.395870560155708
2.07400000000000	12.318671749371997	0.000000000000000	0.6283216611145253	1.2566433222290505	1.8849649833435758	2.513286644458101	E	-2.3943723314785865
2.07500000000000	12.31627887379387	0.000000000000000	0.6283189172289296	1.2566378344578593	1.884956751686789	2.5132756689157185	E	-2.39287557812693
2.07600000000000	12.313887493452349	0.000000000000000	0.6283155182259641	1.2566310364519282	1.8849465546778923	2.5132620729038564	E	-2.391380341521462
2.07700000000000	12.311497606922176	0.000000000000000	0.6283132009481525	1.256626401896305	1.8849396028444574	2.51325280379261	E	-2.3898865301730656
2.07800000000000	12.30910921264936	0.000000000000000	0.628320072750598	1.256640145501196	1.884960218251794	2.513280291002392	E	-2.3883942728153826
2.07900000000000	12.306722309247096	0.000000000000000	0.6283202275235832	1.2566404550471664	1.8849606825707497	2.5132809100943327	E	-2.3869034022637536
2.08000000000000	12.304336895205541	0.000000000000000	0.6283199433898377	1.2566398867796753	1.884959830169513	2.5132797735593506	E	-2.3854140415553857
2.08100000000000	12.30195296903873	0.000000000000000	0.6283146071198495	1.256629214239699	1.8849438213595486	2.513258428479398	E	-2.383926166811086
2.08200000000000	12.299570529311547	0.000000000000000	0.6283199700975515	1.256639940195103	1.8849599102926544	2.513279880390206	E	-2.382439727183701
2.08300000000000	12.297189574525913	0.000000000000000	0.6283204440840433	1.2566408881680866	1.88496133225213	2.5132817763361732	E	-2.3809547856333646
2.08400000000000	12.294810103233825	0.000000000000000	0.6283233301693107	1.2566466603386215	1.8849699905079322	2.513293320677243	E	-2.379471292087749
2.08500000000000	12.29243211400285	0.000000000000000	0.6283264806548059	1.2566529613096118	1.8849794419644177	2.5133059226192236	E	-2.3779892309756923
2.08600000000000	12.290055605301617	0.000000000000000	0.6283257232523702	1.2566514465047405	1.8849771697571107	2.513302893009481	E	-2.3765087012324444
2.08700000000000	12.28768057571016	0.000000000000000	0.6283090600513697	1.2566181201027393	1.884927180154109	2.5132362402054786	E	-2.3750295914562853
2.08800000000000	12.285307023758184	0.000000000000000	0.6283240659807583	1.2566481319615166	1.8849721979422749	2.513296263923033	E	-2.3735519519763444
2.08900000000000	12.282934948025936	0.000000000000000	0.6283135903611579	1.2566271807223157	1.8849407710834736	2.5132543614446314	E	-2.372075732248552
2.09000000000000	12.28056434702782	0.000000000000000	0.628320696717318	1.256641393434636	1.8849620901519542	2.513282786869272	E	-2.370600998116407
2.09100000000000	12.278195219278485	0.000000000000000	0.6283150771680086	1.2566301543360172	1.8849452315040258	2.5132603086720344	E	-2.3691277493337184
2.09200000000000	12.275827563395431	0.000000000000000	0.6283102242808798	1.2566204485617596	1.8849306728426394	2.513240897123519	E	-2.367655883054359
2.09300000000000	12.273461377872973	0.000000000000000	0.6283085941249851	1.2566171882499702	1.8849257823749552	2.5132343764999403	E	-2.3661855224584136
2.09400000000000	12.271096661292786	0.000000000000000	0.6283254098620328	1.2566508197240656	1.8849762295860983	2.513301639448131	E	-2.3647165801874808
2.09500000000000	12.26873341219023	0.000000000000000	0.6283150136069006	1.2566300272138011	1.8849450408207016	2.5132600544276023	E	-2.363249102555464
2.09600000000000	12.266371629141261	0.000000000000000	0.6283213360580117	1.2566426721160233	1.8849640081740349	2.5132853442320466	E	-2.3617830489686513
2.09700000000000	12.264011310692553	0.000000000000000	0.6283086686382975	1.256617337276595	1.8849260059148925	2.51323467455319	E	-2.3603184487089135
2.09800000000000	12.26165245538255	0.000000000000000	0.6283153410691993	1.2566306821383986	1.8849460232075979	2.513261364276797	E	-2.358855310003609
2.09900000000000	12.25929506177104	0.000000000000000	0.6283199486175488	1.2566398972350976	1.8849598458526464	2.5132797944701952	E	-2.3573936115087633
2.10000000000000	12.25693912846857	0.000000000000000	0.6283102792622285	1.256620558524457	1.8849308377866856	2.513241117048914	E	-2.3559333024698965


==> pvec6b.dat <==

$p$	$f_{min}$
1.910000   -0.000000
1.920000   -0.000000
1.930000   -0.000000
1.940000   -0.000000
1.950000   -0.000000
1.960000   -0.000000
1.970000   -0.000000
1.980000   -0.000000
1.990000   -0.000000
2.000000   -2.072251
2.010000   -4.130189
2.020000   -4.101659
2.030000   -4.073327
2.040000   -4.045191
2.050000   -4.017248
2.060000   -3.989499
2.070000   -3.961942
2.080000   -3.934575
2.090000   -3.907397
2.100000   -3.880406
2.110000   -3.853602
2.120000   -3.826983
2.130000   -3.800549
2.140000   -3.774296
2.150000   -3.748225
2.160000   -3.722334
2.170000   -3.696622
2.180000   -3.671088
2.190000   -3.645730
2.200000   -3.620547
2.210000   -3.595538
2.220000   -3.570702
2.230000   -3.546037
2.240000   -3.521543
2.250000   -3.497218
2.260000   -3.473061
2.270000   -3.449071
2.280000   -3.425246
2.290000   -3.401586
2.300000   -3.378090
2.310000   -3.354756
2.320000   -3.331583
2.330000   -3.308570
2.340000   -3.285716
2.350000   -3.263020
2.360000   -3.240480
2.370000   -3.218097
2.380000   -3.195868
2.390000   -3.173792
2.400000   -3.151869
2.410000   -3.130098
2.420000   -3.108477
2.430000   -3.087005
2.440000   -3.065681
2.450000   -3.044505
2.460000   -3.023475
2.470000   -3.002590
2.480000   -2.981850
2.490000   -2.961253
2.500000   -2.940798
2.510000   -2.920484
2.520000   -2.900311
2.530000   -2.880277
2.540000   -2.860382
2.550000   -2.840624
2.560000   -2.821002
2.570000   -2.801516
2.580000   -2.782164
2.590000   -2.762947
2.600000   -2.743862
2.610000   -2.724908
2.620000   -2.706086
2.630000   -2.687394
2.640000   -2.668830
2.650000   -2.650396
2.660000   -2.632088
2.670000   -2.613907
2.680000   -2.595851
2.690000   -2.577920
2.700000   -2.560113
2.710000   -2.542429
2.720000   -2.524867
2.730000   -2.507427
2.740000   -2.490107
2.750000   -2.472906
2.760000   -2.455825
2.770000   -2.438861
2.780000   -2.422015
2.790000   -2.405285
2.800000   -2.388670
2.810000   -2.372170
2.820000   -2.355785
2.830000   -2.339512
2.840000   -2.323352
2.850000   -2.307303
2.860000   -2.291366
2.870000   -2.275538
2.880000   -2.259820
2.890000   -2.244210
2.900000   -2.228708
2.910000   -2.213313
2.920000   -2.198025
2.930000   -2.182842
2.940000   -2.167764
2.950000   -2.152790
2.960000   -2.137920
2.970000   -2.123152
2.980000   -2.108486
2.990000   -2.093922
3.000000   -2.079458
3.010000   -2.065094
3.020000   -2.050830
3.030000   -2.036664
3.040000   -2.022595
3.050000   -2.008624
3.060000   -1.994750
3.070000   -1.980971
3.080000   -1.967287
3.090000   -1.953698
3.100000   -1.940203
3.110000   -1.926801
3.120000   -1.913492
3.130000   -1.900274
3.140000   -1.887148
3.150000   -1.874113
3.160000   -1.861167
3.170000   -1.848311
3.180000   -1.835544
3.190000   -1.822865
3.200000   -1.810273
3.210000   -1.797769
3.220000   -1.785351
3.230000   -1.773019
3.240000   -1.760771
3.250000   -1.748609
3.260000   -1.736530
3.270000   -1.724535
3.280000   -1.712623
3.290000   -1.700793
3.300000   -1.689045
3.310000   -1.677378
3.320000   -1.665791
3.330000   -1.654285
3.340000   -1.642858
3.350000   -1.631510
3.360000   -1.620240
3.370000   -1.609048
3.380000   -1.597934
3.390000   -1.586896
3.400000   -1.575935
3.410000   -1.565049
3.420000   -1.554238
3.430000   -1.543502
3.440000   -1.532841
3.450000   -1.522252
3.460000   -1.511738
3.470000   -1.501295
3.480000   -1.490925
3.490000   -1.480626
3.500000   -1.470399
3.510000   -1.460242
3.520000   -1.450156
3.530000   -1.440139
3.540000   -1.430191
3.550000   -1.420312
3.560000   -1.410501
3.570000   -1.400758
3.580000   -1.391082
3.590000   -1.381473
3.600000   -1.371931
3.610000   -1.362454
3.620000   -1.353043
3.630000   -1.343697
3.640000   -1.334415
3.650000   -1.325198
3.660000   -1.316044
3.670000   -1.306953
3.680000   -1.297926
3.690000   -1.288960
3.700000   -1.280057
3.710000   -1.271215
3.720000   -1.262434
3.730000   -1.253713
3.740000   -1.245053
3.750000   -1.236453
3.760000   -1.227912
3.770000   -1.219431
3.780000   -1.211007
3.790000   -1.202642
3.800000   -1.194335
3.810000   -1.186085
3.820000   -1.177892
3.830000   -1.169756
3.840000   -1.161676
3.850000   -1.153652
3.860000   -1.145683
3.870000   -1.137769
3.880000   -1.129910
3.890000   -1.122105
3.900000   -1.114354
3.910000   -1.106657
3.920000   -1.099012
3.930000   -1.091421
3.940000   -1.083882
3.950000   -1.076395
3.960000   -1.068960
3.970000   -1.061576
3.980000   -1.054243
3.990000   -1.046961
4.000000   -1.265812
4.010000   -1.485805
4.020000   -1.480846
4.030000   -1.475912
4.040000   -1.471006
4.050000   -1.466125
4.060000   -1.461271
4.070000   -1.456443
4.080000   -1.451640
4.090000   -1.446864
4.100000   -1.442112
4.110000   -1.437386
4.120000   -1.432685
4.130000   -1.428009
4.140000   -1.423358
4.150000   -1.418731
4.160000   -1.414129
4.170000   -1.409551
4.180000   -1.404997
4.190000   -1.400468
4.200000   -1.395962
4.210000   -1.391480
4.220000   -1.387021
4.230000   -1.382586
4.240000   -1.378174
4.250000   -1.373785
4.260000   -1.369419
4.270000   -1.365076
4.280000   -1.360756
4.290000   -1.356458
4.300000   -1.352182
4.310000   -1.347928
4.320000   -1.343697
4.330000   -1.339488
4.340000   -1.335300
4.350000   -1.331134
4.360000   -1.326990
4.370000   -1.322867
4.380000   -1.318765
4.390000   -1.314684
4.400000   -1.310624
4.410000   -1.306585
4.420000   -1.302567
4.430000   -1.298569
4.440000   -1.294592
4.450000   -1.290635
4.460000   -1.286698
4.470000   -1.282781
4.480000   -1.278884
4.490000   -1.275007
4.500000   -1.271149
4.510000   -1.267311
4.520000   -1.263493
4.530000   -1.259694
4.540000   -1.255914
4.550000   -1.252153
4.560000   -1.248410
4.570000   -1.244687
4.580000   -1.240982
4.590000   -1.237296
4.600000   -1.233629
4.610000   -1.229979
4.620000   -1.226348
4.630000   -1.222735
4.640000   -1.219140
4.650000   -1.215563
4.660000   -1.212003
4.670000   -1.208461
4.680000   -1.204937
4.690000   -1.201430
4.700000   -1.197941
4.710000   -1.194468
4.720000   -1.191013
4.730000   -1.187575
4.740000   -1.184153
4.750000   -1.180748
4.760000   -1.177360
4.770000   -1.173989
4.780000   -1.170634
4.790000   -1.167295
4.800000   -1.163973
4.810000   -1.160666
4.820000   -1.157376
4.830000   -1.154101
4.840000   -1.150843
4.850000   -1.147600
4.860000   -1.144373
4.870000   -1.141161
4.880000   -1.137965
4.890000   -1.134784
4.900000   -1.131618
4.910000   -1.128468
4.920000   -1.125333
4.930000   -1.122212
4.940000   -1.119106
4.950000   -1.116016
4.960000   -1.112940
4.970000   -1.109878
4.980000   -1.106831
4.990000   -1.103798


==> pvec7a.dat <==
$p$	$f_{min}$
1.801000   0.000001
1.802000   -0.000002
1.803000   -0.000004
1.804000   0.000001
1.805000   0.000001
1.806000   -0.000001
1.807000   0.000001
1.808000   -0.000001
1.809000   0.000002
1.810000   0.000003
1.811000   -0.000004
1.812000   -0.000002
1.813000   0.000001
1.814000   0.000001
1.815000   -0.000001
1.816000   0.000000
1.817000   0.000001
1.818000   -0.000002
1.819000   0.000005
1.820000   0.000002
1.821000   -0.000004
1.822000   0.000001
1.823000   0.000004
1.824000   0.000000
1.825000   0.000001
1.826000   -0.000001
1.827000   -0.000002
1.828000   0.000001
1.829000   0.000001
1.830000   0.000005
1.831000   -0.000004
1.832000   -0.000006
1.833000   0.000012
1.834000   -0.000000
1.835000   -0.000010
1.836000   0.000005
1.837000   0.000003
1.838000   -0.000001
1.839000   -0.000001
1.840000   -1.074279
1.841000   -2.656709
1.842000   -3.164739
1.843000   -3.164484
1.844000   -3.164227
1.845000   -3.163965
1.846000   -3.163700
1.847000   -3.163431
1.848000   -3.163158
1.849000   -3.162883
1.850000   -3.162603
1.851000   -3.162320
1.852000   -3.162033
1.853000   -3.161743
1.854000   -3.161449
1.855000   -3.161151
1.856000   -3.160850
1.857000   -3.160546
1.858000   -3.160238
1.859000   -3.159926
1.860000   -3.159611
1.861000   -3.159293
1.862000   -3.158970
1.863000   -3.158645
1.864000   -3.158316
1.865000   -3.157983
1.866000   -3.157647
1.867000   -3.157308
1.868000   -3.156965
1.869000   -3.156619
1.870000   -3.156269
1.871000   -3.155916
1.872000   -3.155559
1.873000   -3.155199
1.874000   -3.154836
1.875000   -3.154469
1.876000   -3.154099
1.877000   -3.153725
1.878000   -3.153348
1.879000   -3.152968
1.880000   -3.152584
1.881000   -3.152197
1.882000   -3.151807
1.883000   -3.151413
1.884000   -3.151016
1.885000   -3.150616
1.886000   -3.150213
1.887000   -3.149806
1.888000   -3.149395
1.889000   -3.148982
1.890000   -3.148565
1.891000   -3.148145
1.892000   -3.147722
1.893000   -3.147296
1.894000   -3.146866
1.895000   -3.146433
1.896000   -3.145997
1.897000   -3.145557
1.898000   -3.145115
1.899000   -3.144669
1.900000   -3.144220
1.901000   -3.143768
1.902000   -3.143312
1.903000   -3.142854
1.904000   -3.142392
1.905000   -3.141927
1.906000   -3.141459
1.907000   -3.140988
1.908000   -3.140514
1.909000   -3.140036
1.910000   -3.139556
1.911000   -3.139072
1.912000   -3.138586
1.913000   -3.138096
1.914000   -3.137603
1.915000   -3.137107
1.916000   -3.136608
1.917000   -3.136106
1.918000   -3.135601
1.919000   -3.135093
1.920000   -3.134581
1.921000   -3.134067
1.922000   -3.133550
1.923000   -3.133030
1.924000   -3.132506
1.925000   -3.131980
1.926000   -3.131451
1.927000   -3.130919
1.928000   -3.130384
1.929000   -3.129846
1.930000   -3.129304
1.931000   -3.128760
1.932000   -3.128213
1.933000   -3.127664
1.934000   -3.127111
1.935000   -3.126555
1.936000   -3.125996
1.937000   -3.125435
1.938000   -3.124870
1.939000   -3.124303
1.940000   -3.123733
1.941000   -3.123160
1.942000   -3.122584
1.943000   -3.122005
1.944000   -3.121424
1.945000   -3.120839
1.946000   -3.120252
1.947000   -3.119662
1.948000   -3.119069
1.949000   -3.118473
1.950000   -3.117874
1.951000   -3.117273
1.952000   -3.116669
1.953000   -3.116062
1.954000   -3.115453
1.955000   -3.114840
1.956000   -3.114225
1.957000   -3.113607
1.958000   -3.112987
1.959000   -3.112363
1.960000   -3.111737
1.961000   -3.111108
1.962000   -3.110477
1.963000   -3.109843
1.964000   -3.109206
1.965000   -3.108566
1.966000   -3.107924
1.967000   -3.107279
1.968000   -3.106632
1.969000   -3.105981
1.970000   -3.105329
1.971000   -3.104673
1.972000   -3.104015
1.973000   -3.103354
1.974000   -3.102691
1.975000   -3.102025
1.976000   -3.101356
1.977000   -3.100685
1.978000   -3.100012
1.979000   -3.099335
1.980000   -3.098656
1.981000   -3.097975
1.982000   -3.097291
1.983000   -3.096604
1.984000   -3.095915
1.985000   -3.095224
1.986000   -3.094530
1.987000   -3.093833
1.988000   -3.093134
1.989000   -3.092432
1.990000   -3.091728
1.991000   -3.091021
1.992000   -3.090312
1.993000   -3.089601
1.994000   -3.088887
1.995000   -3.088170
1.996000   -3.087451
1.997000   -3.086730
1.998000   -3.086006
1.999000   -3.085280
2.000000   -3.952104
2.001000   -4.818101
2.002000   -4.815720
2.003000   -4.813338
2.004000   -4.810958
2.005000   -4.808577
2.006000   -4.806197
2.007000   -4.803818
2.008000   -4.801439
2.009000   -4.799061
2.010000   -4.796683
2.011000   -4.794306
2.012000   -4.791929
2.013000   -4.789553
2.014000   -4.787178
2.015000   -4.784803
2.016000   -4.782428
2.017000   -4.780054
2.018000   -4.777681
2.019000   -4.775308
2.020000   -4.772936
2.021000   -4.770564
2.022000   -4.768193
2.023000   -4.765822
2.024000   -4.763452
2.025000   -4.761083
2.026000   -4.758714
2.027000   -4.756346
2.028000   -4.753978
2.029000   -4.751611
2.030000   -4.749245
2.031000   -4.746879
2.032000   -4.744514
2.033000   -4.742149
2.034000   -4.739785
2.035000   -4.737422
2.036000   -4.735059
2.037000   -4.732697
2.038000   -4.730336
2.039000   -4.727975
2.040000   -4.725615
2.041000   -4.723256
2.042000   -4.720897
2.043000   -4.718539
2.044000   -4.716181
2.045000   -4.713825
2.046000   -4.711468
2.047000   -4.709113
2.048000   -4.706758
2.049000   -4.704404
2.050000   -4.702051
2.051000   -4.699698
2.052000   -4.697346
2.053000   -4.694994
2.054000   -4.692644
2.055000   -4.690294
2.056000   -4.687945
2.057000   -4.685596
2.058000   -4.683248
2.059000   -4.680901
2.060000   -4.678555
2.061000   -4.676209
2.062000   -4.673864
2.063000   -4.671520
2.064000   -4.669176
2.065000   -4.666833
2.066000   -4.664491
2.067000   -4.662150
2.068000   -4.659810
2.069000   -4.657470
2.070000   -4.655131
2.071000   -4.652792
2.072000   -4.650455
2.073000   -4.648118
2.074000   -4.645782
2.075000   -4.643447
2.076000   -4.641112
2.077000   -4.638778
2.078000   -4.636445
2.079000   -4.634113
2.080000   -4.631782
2.081000   -4.629451
2.082000   -4.627121
2.083000   -4.624792
2.084000   -4.622464
2.085000   -4.620136
2.086000   -4.617810
2.087000   -4.615484
2.088000   -4.613159
2.089000   -4.610834
2.090000   -4.608511
2.091000   -4.606188
2.092000   -4.603866
2.093000   -4.601545
2.094000   -4.599225
2.095000   -4.596906
2.096000   -4.594587
2.097000   -4.592269
2.098000   -4.589952
2.099000   -4.587636


==> pvec7b.dat <==
$p$	$f_{min}$
1.910000   -3.139505
1.920000   -3.134531
1.930000   -3.129256
1.940000   -3.123686
1.950000   -3.117828
1.960000   -3.111692
1.970000   -3.105285
1.980000   -3.098614
1.990000   -3.091687
2.000000   -3.948370
2.010000   -4.796692
2.020000   -4.772945
2.030000   -4.749255
2.040000   -4.725626
2.050000   -4.702062
2.060000   -4.678567
2.070000   -4.655143
2.080000   -4.631795
2.090000   -4.608524
2.100000   -4.585335
2.110000   -4.562228
2.120000   -4.539208
2.130000   -4.516275
2.140000   -4.493432
2.150000   -4.470680
2.160000   -4.448022
2.170000   -4.425459
2.180000   -4.402992
2.190000   -4.380622
2.200000   -4.358351
2.210000   -4.336543
2.220000   -4.317454
2.230000   -4.298152
2.240000   -4.276357
2.250000   -4.254615
2.260000   -4.232929
2.270000   -4.211301
2.280000   -4.189734
2.290000   -4.168229
2.300000   -4.146789
2.310000   -4.125418
2.320000   -4.104117
2.330000   -4.082890
2.340000   -4.061739
2.350000   -4.040666
2.360000   -4.019676
2.370000   -3.998769
2.380000   -3.977950
2.390000   -3.957220
2.400000   -3.936582
2.410000   -3.916039
2.420000   -3.895593
2.430000   -3.875247
2.440000   -3.855003
2.450000   -3.834864
2.460000   -3.814831
2.470000   -3.794907
2.480000   -3.775094
2.490000   -3.755393
2.500000   -3.735807
2.510000   -3.716337
2.520000   -3.696985
2.530000   -3.677753
2.540000   -3.658641
2.550000   -3.639652
2.560000   -3.620785
2.570000   -3.602043
2.580000   -3.583426
2.590000   -3.564935
2.600000   -3.546570
2.610000   -3.528332
2.620000   -3.510221
2.630000   -3.492237
2.640000   -3.474380
2.650000   -3.456650
2.660000   -3.439047
2.670000   -3.421569
2.680000   -3.404217
2.690000   -3.386988
2.700000   -3.369883
2.710000   -3.352898
2.720000   -3.336033
2.730000   -3.319286
2.740000   -3.302654
2.750000   -3.286135
2.760000   -3.269726
2.770000   -3.253423
2.780000   -3.237224
2.790000   -3.221124
2.800000   -3.205119
2.810000   -3.189203
2.820000   -3.173373
2.830000   -3.157621
2.840000   -3.141941
2.850000   -3.126328
2.860000   -3.110773
2.870000   -3.095273
2.880000   -3.079836
2.890000   -3.064483
2.900000   -3.049226
2.910000   -3.034065
2.920000   -3.019000
2.930000   -3.004029
2.940000   -2.989153
2.950000   -2.974372
2.960000   -2.959684
2.970000   -2.945089
2.980000   -2.930587
2.990000   -2.916178
3.000000   -2.901860
3.010000   -2.887634
3.020000   -2.873499
3.030000   -2.859455
3.040000   -2.845501
3.050000   -2.831637
3.060000   -2.817862
3.070000   -2.804175
3.080000   -2.790577
3.090000   -2.777067
3.100000   -2.763645
3.110000   -2.750309
3.120000   -2.737060
3.130000   -2.723897
3.140000   -2.710820
3.150000   -2.697827
3.160000   -2.684920
3.170000   -2.672096
3.180000   -2.659356
3.190000   -2.646700
3.200000   -2.634126
3.210000   -2.621634
3.220000   -2.609225
3.230000   -2.596896
3.240000   -2.584649
3.250000   -2.572482
3.260000   -2.560395
3.270000   -2.548388
3.280000   -2.536459
3.290000   -2.524609
3.300000   -2.512837
3.310000   -2.501143
3.320000   -2.489526
3.330000   -2.477986
3.340000   -2.466522
3.350000   -2.455134
3.360000   -2.443821
3.370000   -2.432583
3.380000   -2.421419
3.390000   -2.410329
3.400000   -2.399313
3.410000   -2.388370
3.420000   -2.377499
3.430000   -2.366701
3.440000   -2.355974
3.450000   -2.345318
3.460000   -2.334733
3.470000   -2.324218
3.480000   -2.313773
3.490000   -2.303398
3.500000   -2.293091
3.510000   -2.282853
3.520000   -2.272683
3.530000   -2.262581
3.540000   -2.252545
3.550000   -2.242577
3.560000   -2.232674
3.570000   -2.223653
3.580000   -2.236701
3.590000   -2.249455
3.600000   -2.240653
3.610000   -2.231835
3.620000   -2.223068
3.630000   -2.214352
3.640000   -2.205686
3.650000   -2.197069
3.660000   -2.188501
3.670000   -2.179982
3.680000   -2.171511
3.690000   -2.163088
3.700000   -2.154712
3.710000   -2.146382
3.720000   -2.138099
3.730000   -2.129861
3.740000   -2.121669
3.750000   -2.113522
3.760000   -2.105419
3.770000   -2.097360
3.780000   -2.089345
3.790000   -2.081373
3.800000   -2.073444
3.810000   -2.065558
3.820000   -2.057713
3.830000   -2.049911
3.840000   -2.042150
3.850000   -2.034431
3.860000   -2.026752
3.870000   -2.019114
3.880000   -2.011516
3.890000   -2.003957
3.900000   -1.996439
3.910000   -1.988959
3.920000   -1.981519
3.930000   -1.974117
3.940000   -1.966754
3.950000   -1.959429
3.960000   -1.952142
3.970000   -1.944892
3.980000   -1.937679
3.990000   -1.930504
4.000000   -1.968388
4.010000   -2.006617
4.020000   -2.000169
4.030000   -1.993755
4.040000   -1.987376
4.050000   -1.981030
4.060000   -1.974718
4.070000   -1.968440
4.080000   -1.962194
4.090000   -1.955982
4.100000   -1.949802
4.110000   -1.943654
4.120000   -1.937538
4.130000   -1.931455
4.140000   -1.925403
4.150000   -1.919382
4.160000   -1.913392
4.170000   -1.907433
4.180000   -1.901505
4.190000   -1.895607
4.200000   -1.889740
4.210000   -1.883902
4.220000   -1.878094
4.230000   -1.872316
4.240000   -1.866567
4.250000   -1.860847
4.260000   -1.855155
4.270000   -1.849493
4.280000   -1.843858
4.290000   -1.838252
4.300000   -1.832674
4.310000   -1.827124
4.320000   -1.821602
4.330000   -1.816106
4.340000   -1.810638
4.350000   -1.805197
4.360000   -1.799783
4.370000   -1.794396
4.380000   -1.789034
4.390000   -1.783699
4.400000   -1.778390
4.410000   -1.773107
4.420000   -1.767850
4.430000   -1.762618
4.440000   -1.757411
4.450000   -1.752230
4.460000   -1.747073
4.470000   -1.741942
4.480000   -1.736834
4.490000   -1.731752
4.500000   -1.726693
4.510000   -1.721659
4.520000   -1.716649
4.530000   -1.711662
4.540000   -1.706699
4.550000   -1.701759
4.560000   -1.696843
4.570000   -1.691950
4.580000   -1.687080
4.590000   -1.682233
4.600000   -1.677408
4.610000   -1.672606
4.620000   -1.667826
4.630000   -1.663068
4.640000   -1.658333
4.650000   -1.653619
4.660000   -1.648927
4.670000   -1.644257
4.680000   -1.639608
4.690000   -1.634981
4.700000   -1.630375
4.710000   -1.625790
4.720000   -1.621225
4.730000   -1.616682
4.740000   -1.612159
4.750000   -1.607657
4.760000   -1.603175
4.770000   -1.598714
4.780000   -1.594272
4.790000   -1.589851
4.800000   -1.585449
4.810000   -1.581068
4.820000   -1.576706
4.830000   -1.572363
4.840000   -1.568040
4.850000   -1.563736
4.860000   -1.559451
4.870000   -1.555185
4.880000   -1.550938
4.890000   -1.546710
4.900000   -1.542500
4.910000   -1.538309
4.920000   -1.534136
4.930000   -1.529982
4.940000   -1.525846
4.950000   -1.521728
4.960000   -1.517628
4.970000   -1.513546
4.980000   -1.509482
4.990000   -1.505435

